Mixed-dimensional modeling of vascular tissues with reduced Lagrange multipliers

This paper presents a numerical method for the simulation of multiscale materials composed of an elastic matrix and slender active inclusions. The setting is motivated by the modeling of vascularized tissues and by problems arising in the context of medical imaging techniques, where the estimation of effective (i.e., macroscale) material properties is affected by the presence of microscale structures and microscale dynamics, such as fluid flow in the vasculature. We propose a method where the background solid material and the active slender inclusions are discretized independently, imposing the required interface conditions via non-matching Lagrange multipliers. The intrinsic geometrical complexity of the resulting computational model is simplified by relying on a reduced Lagrange multiplier framework, where the functional space of the Lagrange multiplier is replaced by the tensor product between an infinite dimensional Sobolev space defined on a lower-dimensional characteristic set of co-dimension two, and a finite dimensional space defined on the cross-sections of the inclusions. In view of the coupling with one-dimensional blood flow models, we derive a non-standard boundary condition that enforces a local deformation on the solid-fluid boundary, and we present the details of its stability analysis in the continuous elasticity setting. The method is validated with different numerical examples in two and three dimensions, assessing its convergence properties and its potential for the in silico characterization of tissues samples.

==> data/test3_lambdas.txt <==
ri modes unorm lambdanorm lambda0 lambda1 lambda2 lambda3 lambda4 lambda5 lambda6 lambda7 lambda8 lambda9 lambda10 lambda11 lambda12 lambda13 lambda0norm lambda14 lambda15 lambda16 lambda17 lambda18 lambda19 lambda20 lambda21 lambda22 lambda23 lambda24 lambda25 lambda26 lambda27 lambda1norm lambda28 lambda29 lambda30 lambda31 lambda32 lambda33 lambda34 lambda35 lambda36 lambda37 lambda38 lambda39 lambda40 lambda41 lambda2norm 
0.05 2 1.87248 10.166 -4.13604 -4.13441 0 0 0 0 0 0 0 0 0 0 0 0 34.2002 -4.20247 -4.11347 0 0 0 0 0 0 0 0 0 0 0 0 34.5814 -4.17258 -4.14182 0 0 0 0 0 0 0 0 0 0 0 0 34.5651 
0.05 3 1.86655 10.1673 -4.14276 -4.14181 -0.0524253 0.0511939 0 0 0 0 0 0 0 0 0 0 34.3224 -4.17992 -4.12988 -0.0135759 0.051976 0 0 0 0 0 0 0 0 0 0 34.5305 -4.16317 -4.14577 -0.0131156 -0.0507163 0 0 0 0 0 0 0 0 0 0 34.5221 
0.05 4 1.86785 10.1676 -4.14291 -4.14201 -0.051804 0.050636 0.0147556 0.0161153 0 0 0 0 0 0 0 0 34.3257 -4.17958 -4.13022 -0.0133941 0.0513818 0.0249795 0.00947194 0 0 0 0 0 0 0 0 34.5312 -4.1631 -4.1459 -0.0129378 -0.0501284 -0.0240476 0.00867526 0 0 0 0 0 0 0 0 34.5232 
0.05 5 1.86644 10.1741 -4.13353 -4.13157 -0.0456834 0.0441944 0.0135629 0.0146959 -0.0129096 -0.00432011 0 0 0 0 0 0 34.1606 -4.204 -4.12212 -0.0135479 0.0508432 0.0214979 0.00878367 -0.135366 -0.00412948 0 0 0 0 0 0 34.6871 -4.17468 -4.14902 -0.0130988 -0.0500643 -0.0204959 0.00817764 -0.136654 0.00436168 0 0 0 0 0 0 34.6642 
0.05 6 1.87269 10.1741 -4.13372 -4.13125 -0.0453788 0.0444506 0.0134988 0.0146952 -0.0129602 -0.00433427 0.00475393 0.0129596 0 0 0 0 34.1597 -4.20421 -4.1219 -0.013334 0.050993 0.0215463 0.00884564 -0.135753 -0.00415425 0.00590085 0.010244 0 0 0 0 34.6873 -4.17476 -4.14892 -0.0128477 -0.0502398 -0.0205629 0.00819778 -0.137021 0.00439569 -0.00575768 0.0082212 0 0 0 0 34.6643 
0.05 7 1.87491 10.1833 -4.13329 -4.13045 -0.0401453 0.0392697 0.00745333 0.00860138 -0.0168336 -0.00843 0.00887022 0.0168518 -0.122586 -0.12277 0 0 34.1789 -4.21164 -4.12202 -0.0127513 0.0420151 0.0148503 0.00646451 -0.150448 -0.00618326 0.00782173 0.0145807 -0.0470568 -0.13174 0 0 34.7736 -4.17877 -4.15205 -0.0123078 -0.0413523 -0.0138383 0.00588588 -0.152163 0.00644471 -0.00764999 0.0119828 -0.0469872 0.132529 0 0 34.7468 
0.05 8 1.87329 10.185 -4.1336 -4.13072 -0.0422094 0.0413474 0.0090769 0.0101873 -0.016375 -0.00871079 0.00914537 0.0163976 -0.123243 -0.123429 -0.0520725 0.0522185 34.1897 -4.21227 -4.1224 -0.0139648 0.0439733 0.0160626 0.0077379 -0.1507 -0.0063355 0.00802513 0.0145937 -0.0473144 -0.132536 -0.050639 0.0314209 34.7862 -4.17934 -4.15231 -0.0134911 -0.0433032 -0.015076 0.0071309 -0.15235 0.00666677 -0.00784031 0.011882 -0.047216 0.133311 0.0503662 0.0313779 34.7579 
0.1 2 2.68968 9.91511 -4.05212 -4.04498 0 0 0 0 0 0 0 0 0 0 0 0 32.7815 -4.09208 -4.00539 0 0 0 0 0 0 0 0 0 0 0 0 32.78826 -3.98473 -4.10628 0 0 0 0 0 0 0 0 0 0 0 0 32.7396 
0.1 3 2.67858 9.91489 -4.05071 -4.04585 -0.0325643 0.0219097 0 0 0 0 0 0 0 0 0 0 32.7787 -4.07934 -4.01731 -0.0252133 0.0360945 0 0 0 0 0 0 0 0 0 0 32.7818 -4.00278 -4.08917 -0.020374 -0.0260479 0 0 0 0 0 0 0 0 0 0 32.7446 
0.1 4 2.68341 9.91463 -4.05054 -4.04569 -0.0324596 0.0218309 -0.00497277 0.00687073 0 0 0 0 0 0 0 0 32.7762 -4.07904 -4.01742 -0.0248278 0.0359922 0.0059636 0.00186921 0 0 0 0 0 0 0 0 32.7801 -4.00294 -4.08887 -0.0202735 -0.0259211 0.00260393 -0.00513694 0 0 0 0 0 0 0 0 32.7436 
0.1 5 2.68859 9.9151 -4.05078 -4.0457 -0.0332438 0.0223658 -0.00510826 0.00702903 -0.0384092 0.00496817 0 0 0 0 0 0 32.7797 -4.07997 -4.01679 -0.0256176 0.0368505 0.00606894 0.00198869 -0.0267184 0.00205526 0 0 0 0 0 0 32.7835 -4.00196 -4.09007 -0.0207588 -0.0265629 0.00267455 -0.00526116 -0.0250404 -1.86623e-05 0 0 0 0 0 0 32.7461 
0.1 6 2.69268 9.91559 -4.05101 -4.04571 -0.0338234 0.0226794 -0.00525851 0.00700805 -0.0392262 0.00512091 0.000407609 0.0390106 0 0 0 0 32.7833 -4.08086 -4.01621 -0.0261667 0.0377673 0.00625078 0.00202589 -0.0272406 0.00209039 -0.00193306 0.029212 0 0 0 0 32.7871 -4.00101 -4.09118 -0.0209401 -0.0272739 0.00258517 -0.00534066 -0.0253291 -0.000120122 0.00373157 0.0288481 0 0 0 0 32.7485 
0.1 7 2.69387 9.91628 -4.05127 -4.04586 -0.0348577 0.0233328 -0.00530263 0.00732972 -0.0402742 0.00532572 0.00039828 0.0400652 -0.0265803 -0.0273527 0 0 32.7883 -4.08199 -4.01548 -0.0269578 0.0388534 0.00650591 0.00214455 -0.0279721 0.00219156 -0.0020225 0.0300011 -0.0242276 -0.0252141 0 0 32.7919 -3.9998 -4.09266 -0.021587 -0.0279726 0.00262464 -0.00546181 -0.0260303 -0.000145751 0.00387786 0.0296705 -0.0245422 0.0250448 0 0 32.7524 
0.1 8 2.69844 9.91579 -4.05112 -4.04557 -0.0347098 0.0233108 -0.00538384 0.00738213 -0.0401222 0.00514433 0.000264295 0.0398379 -0.0265158 -0.0273729 0.00299437 -0.00379241 32.7847 -4.08166 -4.01533 -0.0269626 0.0386661 0.00656404 0.00240515 -0.0275507 0.00203763 -0.00218775 0.029865 -0.0241353 -0.0251658 0.001498 0.000639252 32.788 -3.99982 -4.09238 -0.021558 -0.028061 0.00254973 -0.00542927 -0.0259579 -0.000168339 0.00385938 0.0295605 -0.0244924 0.0250214 -0.00154386 0.000838652 32.7502 
0.2 2 3.45422 10.575 -4.32791 -4.29771 0 0 0 0 0 0 0 0 0 0 0 0 37.2011 -4.5225 -4.11866 0 0 0 0 0 0 0 0 0 0 0 0 37.4164 -4.04432 -4.56682 0 0 0 0 0 0 0 0 0 0 0 0 37.2124 
0.2 3 3.44841 10.5771 -4.33926 -4.30409 -0.00341307 -0.0550596 0 0 0 0 0 0 0 0 0 0 37.3574 -4.52479 -4.11493 0.000320101 0.0444055 0 0 0 0 0 0 0 0 0 0 37.4083 -4.03704 -4.5618 0.028626 0.0271844 0 0 0 0 0 0 0 0 0 0 37.1093 
0.2 4 3.45351 10.5788 -4.33842 -4.30567 -0.00507895 -0.0602856 -0.0408137 0.0468452 0 0 0 0 0 0 0 0 37.3682 -4.52493 -4.11466 0.000446035 0.0448088 0.0307795 0.00585764 0 0 0 0 0 0 0 0 37.4084 -4.03746 -4.56385 0.0296908 0.0302138 0.0111268 -0.0418956 0 0 0 0 0 0 0 0 37.1335 
0.2 5 3.4694 10.5809 -4.33857 -4.30689 -0.00441416 -0.0612946 -0.0407421 0.0468342 -0.0911201 0.061838 0 0 0 0 0 0 37.3922 -4.52523 -4.11525 -0.000766438 0.0440474 0.0297387 0.0071476 -0.0428516 -0.00453354 0 0 0 0 0 0 37.4177 -4.03855 -4.56389 0.0295373 0.0303866 0.0110759 -0.0430896 -0.0212719 0.0452443 0 0 0 0 0 0 37.1453 
0.2 6 3.46173 10.5837 -4.33973 -4.30732 -0.00496575 -0.061362 -0.0400921 0.0477597 -0.0911056 0.0620753 0.057824 0.0885116 0 0 0 0 37.4172 -4.52513 -4.11686 -0.00146929 0.0434193 0.0284259 0.00692387 -0.0434715 -0.00413925 -0.0118799 0.0447396 0 0 0 0 37.4321 -4.04148 -4.56312 0.0318355 0.0300201 0.010734 -0.0461731 -0.0204206 0.0456476 0.0438433 0.0217383 0 0 0 0 37.1647 
0.2 7 3.46644 10.5839 -4.33987 -4.30736 -0.00551929 -0.0612526 -0.0399042 0.0485439 -0.0912302 0.0620803 0.0582275 0.0885568 0.0529691 0.00895829 0 0 37.4219 -4.52546 -4.11672 -0.0017136 0.0435027 0.0285967 0.00706456 -0.0436684 -0.00417566 -0.0118745 0.0448925 0.00126025 0.00800451 0 0 37.434 -4.04122 -4.56315 0.032045 0.0304582 0.0102499 -0.0463562 -0.0206086 0.0464146 0.0441282 0.0213526 -0.0176335 -0.004415 0 0 37.1633 
0.2 8 3.46166 10.5845 -4.34013 -4.30761 -0.00518139 -0.0616702 -0.039723 0.048105 -0.0907973 0.0614639 0.0585673 0.0888616 0.0534353 0.00882722 0.0019062 -0.0378196 37.4277 -4.52574 -4.11668 -0.00193872 0.0435835 0.0286754 0.00713294 -0.0437525 -0.00419264 -0.0118936 0.0449414 0.00121117 0.00799606 -0.0103561 0.00969984 37.4366 -4.04111 -4.56354 0.03189 0.0305542 0.0101787 -0.0464002 -0.0205909 0.0466541 0.0442505 0.0214068 -0.0177089 -0.00437712 0.00886713 0.0211792 37.1665 


==> data/test4/inclusion_points_133_random_compressed.txt <==
xpos ypos radius
-0.45454545454545453 -0.45454545454545453 0.05 
-0.45454545454545453 -0.36363636363636365 0.05 
-0.45454545454545453 -0.2727272727272727 0.05 
-0.45454545454545453 -0.18181818181818182 0.05 
-0.45454545454545453 -0.09090909090909088 0.05 
-0.45454545454545453 0.0 0.05 
-0.45454545454545453 0.09090909090909088 0.05 
-0.45454545454545453 0.18181818181818182 0.05 
-0.45454545454545453 0.27272727272727276 0.05 
-0.45454545454545453 0.3636363636363637 0.05 
-0.45454545454545453 0.4545454545454546 0.05 
-0.36363636363636365 -0.45454545454545453 0.05 
-0.36363636363636365 -0.36363636363636365 0.05 
-0.36363636363636365 -0.2727272727272727 0.05 
-0.36363636363636365 -0.18181818181818182 0.05 
-0.36363636363636365 -0.09090909090909088 0.05 
-0.36363636363636365 0.0 0.05 
-0.36363636363636365 0.09090909090909088 0.05 
-0.36363636363636365 0.18181818181818182 0.05 
-0.36363636363636365 0.27272727272727276 0.05 
-0.36363636363636365 0.3636363636363637 0.05 
-0.36363636363636365 0.4545454545454546 0.05 
-0.2727272727272727 -0.45454545454545453 0.05 
-0.2727272727272727 -0.36363636363636365 0.05 
-0.2727272727272727 -0.2727272727272727 0.05 
-0.2727272727272727 -0.18181818181818182 0.05 
-0.2727272727272727 -0.09090909090909088 0.05 
-0.2727272727272727 0.0 0.05 
-0.2727272727272727 0.09090909090909088 0.05 
-0.2727272727272727 0.18181818181818182 0.05 
-0.2727272727272727 0.27272727272727276 0.05 
-0.2727272727272727 0.3636363636363637 0.05 
-0.2727272727272727 0.4545454545454546 0.05 
-0.18181818181818182 -0.45454545454545453 0.05 
-0.18181818181818182 -0.36363636363636365 0.05 
-0.18181818181818182 -0.2727272727272727 0.05 
-0.18181818181818182 -0.18181818181818182 0.05 
-0.18181818181818182 -0.09090909090909088 0.05 
-0.18181818181818182 0.0 0.05 
-0.18181818181818182 0.09090909090909088 0.05 
-0.18181818181818182 0.18181818181818182 0.05 
-0.18181818181818182 0.27272727272727276 0.05 
-0.18181818181818182 0.3636363636363637 0.05 
-0.18181818181818182 0.4545454545454546 0.05 
-0.09090909090909088 -0.45454545454545453 0.05 
-0.09090909090909088 -0.36363636363636365 0.05 
-0.09090909090909088 -0.2727272727272727 0.05 
-0.09090909090909088 -0.18181818181818182 0.05 
-0.09090909090909088 -0.09090909090909088 0.05 
-0.09090909090909088 0.0 0.05 
-0.09090909090909088 0.09090909090909088 0.05 
-0.09090909090909088 0.18181818181818182 0.05 
-0.09090909090909088 0.27272727272727276 0.05 
-0.09090909090909088 0.3636363636363637 0.05 
-0.09090909090909088 0.4545454545454546 0.05 
0.0 -0.45454545454545453 0.05 
0.0 -0.36363636363636365 0.05 
0.0 -0.2727272727272727 0.05 
0.0 -0.18181818181818182 0.05 
0.0 -0.09090909090909088 0.05 
0.0 0.0 0.05 
0.0 0.09090909090909088 0.05 
0.0 0.18181818181818182 0.05 
0.0 0.27272727272727276 0.05 
0.0 0.3636363636363637 0.05 
0.0 0.4545454545454546 0.05 
0.09090909090909088 -0.45454545454545453 0.05 
0.09090909090909088 -0.36363636363636365 0.05 
0.09090909090909088 -0.2727272727272727 0.05 
0.09090909090909088 -0.18181818181818182 0.05 
0.09090909090909088 -0.09090909090909088 0.05 
0.09090909090909088 0.0 0.05 
0.09090909090909088 0.09090909090909088 0.05 
0.09090909090909088 0.18181818181818182 0.05 
0.09090909090909088 0.27272727272727276 0.05 
0.09090909090909088 0.3636363636363637 0.05 
0.09090909090909088 0.4545454545454546 0.05 
0.18181818181818182 -0.45454545454545453 0.05 
0.18181818181818182 -0.36363636363636365 0.05 
0.18181818181818182 -0.2727272727272727 0.05 
0.18181818181818182 -0.18181818181818182 0.05 
0.18181818181818182 -0.09090909090909088 0.05 
0.18181818181818182 0.0 0.05 
0.18181818181818182 0.09090909090909088 0.05 
0.18181818181818182 0.18181818181818182 0.05 
0.18181818181818182 0.27272727272727276 0.05 
0.18181818181818182 0.3636363636363637 0.05 
0.18181818181818182 0.4545454545454546 0.05 
0.27272727272727276 -0.45454545454545453 0.05 
0.27272727272727276 -0.36363636363636365 0.05 
0.27272727272727276 -0.2727272727272727 0.05 
0.27272727272727276 -0.18181818181818182 0.05 
0.27272727272727276 -0.09090909090909088 0.05 
0.27272727272727276 0.0 0.05 
0.27272727272727276 0.09090909090909088 0.05 
0.27272727272727276 0.18181818181818182 0.05 
0.27272727272727276 0.27272727272727276 0.05 
0.27272727272727276 0.3636363636363637 0.05 
0.27272727272727276 0.4545454545454546 0.05 
0.3636363636363637 -0.45454545454545453 0.05 
0.3636363636363637 -0.36363636363636365 0.05 
0.3636363636363637 -0.2727272727272727 0.05 
0.3636363636363637 -0.18181818181818182 0.05 
0.3636363636363637 -0.09090909090909088 0.05 
0.3636363636363637 0.0 0.05 
0.3636363636363637 0.09090909090909088 0.05 
0.3636363636363637 0.18181818181818182 0.05 
0.3636363636363637 0.27272727272727276 0.05 
0.3636363636363637 0.3636363636363637 0.05 
0.3636363636363637 0.4545454545454546 0.05 
0.4545454545454546 -0.45454545454545453 0.05 
0.4545454545454546 -0.36363636363636365 0.05 
0.4545454545454546 -0.2727272727272727 0.05 
0.4545454545454546 -0.18181818181818182 0.05 
0.4545454545454546 -0.09090909090909088 0.05 
0.4545454545454546 0.0 0.05 
0.4545454545454546 0.09090909090909088 0.05 
0.4545454545454546 0.18181818181818182 0.05 
0.4545454545454546 0.27272727272727276 0.05 
0.4545454545454546 0.3636363636363637 0.05 
0.4545454545454546 0.4545454545454546 0.05 
-0.75 -0.75 0.05 
-0.75 -0.25 0.05 
-0.75 0.25 0.05 
-0.75 0.75 0.05 
0.75 -0.75 0.05 
0.75 -0.25 0.05 
0.75 0.25 0.05 
0.75 0.75 0.05 
-0.25 -0.75 0.05 
0.25 -0.75 0.05 
-0.25 0.75 0.05 
0.25 0.75 0.05 


==> data/test4/inclusion_points_21_random_compressed.txt <==
xpos ypos radius
-0.33333333333333337 -0.33333333333333337 0.05 
-0.33333333333333337 -2.7755575615628914e-17 0.05 
-0.33333333333333337 0.3333333333333333 0.05 
-2.7755575615628914e-17 -0.33333333333333337 0.05 
-2.7755575615628914e-17 -2.7755575615628914e-17 0.05 
-2.7755575615628914e-17 0.3333333333333333 0.05 
0.3333333333333333 -0.33333333333333337 0.05 
0.3333333333333333 -2.7755575615628914e-17 0.05 
0.3333333333333333 0.3333333333333333 0.05 
-0.75 -0.75 0.05 
-0.75 -0.25 0.05 
-0.75 0.25 0.05 
-0.75 0.75 0.05 
0.75 -0.75 0.05 
0.75 -0.25 0.05 
0.75 0.25 0.05 
0.75 0.75 0.05 
-0.25 -0.75 0.05 
0.25 -0.75 0.05 
-0.25 0.75 0.05 
0.25 0.75 0.05 


==> data/test4/inclusion_points_25.txt <==
xpos ypos radius
-0.9096907267662796 -0.6957698789188302 0.05 
-0.7208676143070158 -0.4734792922781734 0.05 
-0.8013694738724177 -0.015152680563378457 0.05 
-0.7545221081831711 0.486617005340654 0.05 
-0.9218421239677295 0.658504242956602 0.05 
-0.299270468824039 -0.820169879628484 0.05 
-0.32131597526261735 -0.5493681839946667 0.05 
-0.41638384178355947 0.06646200970223493 0.05 
-0.48137133361886414 0.5335812086661768 0.05 
-0.2795717627165549 0.6591769949100662 0.05 
-0.14236624170196172 -0.787576258161951 0.05 
0.13174474883355336 -0.4356387286935362 0.05 
-0.08502018086081592 -0.023365027325184695 0.05 
-0.14128776372753957 0.3165074998819106 0.05 
-0.018633721904828288 0.7987436724145552 0.05 
0.31992533507727194 -0.8807400375377047 0.05 
0.3156343112013067 -0.4121189602786799 0.05 
0.3369344843771458 -0.1435530884202273 0.05 
0.5012733926987719 0.41693629679573013 0.05 
0.44268830887973376 0.7057718797684154 0.05 
0.9477630236528195 -0.692016041361413 0.05 
0.686266987941742 -0.45019144439196124 0.05 
0.8664453222749805 0.06335753090858404 0.05 
0.9309321760398379 0.3766320999884247 0.05 
0.8990107079822981 0.8510916699242214 0.05 


==> data/test4/inclusion_points_25_ordered.txt <==
xpos ypos radius
-0.8 -0.8 0.05 
-0.8 -0.3999999999999999 0.05 
-0.8 1.1102230246251565e-16 0.05 
-0.8 0.40000000000000013 0.05 
-0.8 0.8 0.05 
-0.3999999999999999 -0.8 0.05 
-0.3999999999999999 -0.3999999999999999 0.05 
-0.3999999999999999 1.1102230246251565e-16 0.05 
-0.3999999999999999 0.40000000000000013 0.05 
-0.3999999999999999 0.8 0.05 
1.1102230246251565e-16 -0.8 0.05 
1.1102230246251565e-16 -0.3999999999999999 0.05 
1.1102230246251565e-16 1.1102230246251565e-16 0.05 
1.1102230246251565e-16 0.40000000000000013 0.05 
1.1102230246251565e-16 0.8 0.05 
0.40000000000000013 -0.8 0.05 
0.40000000000000013 -0.3999999999999999 0.05 
0.40000000000000013 1.1102230246251565e-16 0.05 
0.40000000000000013 0.40000000000000013 0.05 
0.40000000000000013 0.8 0.05 
0.8 -0.8 0.05 
0.8 -0.3999999999999999 0.05 
0.8 1.1102230246251565e-16 0.05 
0.8 0.40000000000000013 0.05 
0.8 0.8 0.05 


==> data/test4/inclusion_points_25_random.txt <==
xpos ypos radius
-0.3735998292274565 0.16640315167276287 0.05 
0.7267101015805295 0.6577750950137942 0.05 
0.010039259101240816 0.16910429016684825 0.05 
-0.884400922712451 -0.48879405026817146 0.05 
0.5650680703531754 -0.16280340132852889 0.05 
-0.6212859369998032 0.0927176466374906 0.05 
0.3857774479246998 0.3315230779544218 0.05 
-0.2380642610468835 -0.11597290291533002 0.05 
0.016010327674965463 0.529040968500277 0.05 
0.039782993464975824 -0.2028153195679705 0.05 
-0.019582311121709384 -0.8938075684628766 0.05 
-0.8673741483225978 0.3864259683472884 0.05 
0.9180566628883804 0.17704908772210937 0.05 
-0.20216059588196345 -0.6263365259742055 0.05 
0.004253261023617894 0.915945611323215 0.05 
0.5139939656785211 0.07527315205457974 0.05 
0.6845505799490441 -0.5088653566802723 0.05 
0.14781013482228578 -0.07764970936973015 0.05 
0.8685209347744309 -0.9391526540442534 0.05 
0.5389449419692407 0.6089232326584155 0.05 
0.7337412035694155 0.45695648248307297 0.05 
-0.8433657347105932 0.7030192948356155 0.05 
0.13299873436512244 -0.5703051016634282 0.05 
0.008968888114840312 -0.02864228676730507 0.05 
-0.2720990673645841 -0.2924519538655057 0.05 


==> data/test4/inclusion_points_37_random_compressed.txt <==
xpos ypos radius
-0.4 -0.4 0.05 
-0.4 -0.19999999999999998 0.05 
-0.4 5.551115123125783e-17 0.05 
-0.4 0.20000000000000007 0.05 
-0.4 0.4 0.05 
-0.19999999999999998 -0.4 0.05 
-0.19999999999999998 -0.19999999999999998 0.05 
-0.19999999999999998 5.551115123125783e-17 0.05 
-0.19999999999999998 0.20000000000000007 0.05 
-0.19999999999999998 0.4 0.05 
5.551115123125783e-17 -0.4 0.05 
5.551115123125783e-17 -0.19999999999999998 0.05 
5.551115123125783e-17 5.551115123125783e-17 0.05 
5.551115123125783e-17 0.20000000000000007 0.05 
5.551115123125783e-17 0.4 0.05 
0.20000000000000007 -0.4 0.05 
0.20000000000000007 -0.19999999999999998 0.05 
0.20000000000000007 5.551115123125783e-17 0.05 
0.20000000000000007 0.20000000000000007 0.05 
0.20000000000000007 0.4 0.05 
0.4 -0.4 0.05 
0.4 -0.19999999999999998 0.05 
0.4 5.551115123125783e-17 0.05 
0.4 0.20000000000000007 0.05 
0.4 0.4 0.05 
-0.75 -0.75 0.05 
-0.75 -0.25 0.05 
-0.75 0.25 0.05 
-0.75 0.75 0.05 
0.75 -0.75 0.05 
0.75 -0.25 0.05 
0.75 0.25 0.05 
0.75 0.75 0.05 
-0.25 -0.75 0.05 
0.25 -0.75 0.05 
-0.25 0.75 0.05 
0.25 0.75 0.05 


==> data/test4/inclusion_points_40_random_14_high.txt <==
xpos ypos radius 
-0.059901361820370425 0.01974654006277976 0.05 
0.20262231414278287 -0.4495848709847424 0.05 
0.6496099448994718 0.855849256232024 0.05 
0.8899571602709565 -0.691205270201338 0.05 
-0.2097327584095775 -0.41287969271186065 0.05 
0.11793853704939428 -0.247940365574305 0.05 
0.030200742764878274 0.20645307681987635 0.05 
0.759889805013699 0.8747519674879082 0.05 
0.6602394168457398 0.5664469443616379 0.05 
-0.8449059171916049 0.24564368014339466 0.05 
0.47707139306882496 0.3551205919169892 0.05 
0.9116482788784811 -0.8402619386172817 0.05 
-0.5978921956772427 0.4335481088644798 0.05 
-0.22096235581021784 -0.1536625562080669 0.05 
0.42312156622479435 0.4861131981010135 0.05 
-0.6554198378756564 0.30391689257018883 0.05 
-0.7682143705025901 0.3362167299146207 0.05 
-0.06646586362343021 0.5984133263048924 0.05 
0.8632333056246994 0.27459060742427555 0.05 
0.5443422702841051 0.1254167906182856 0.05 
-0.835826148235771 0.560988724573117 0.05 
-0.6539191501014181 0.6509798406797763 0.05 
0.9041187911835545 0.1691310844741546 0.05 
-0.8336878610776187 0.43967152514448615 0.05 
-0.2537098418811209 -0.7431899146407226 0.05 
-0.8595851434028827 -0.4958975260702212 0.05 
0.784995021142416 -0.8168968212006469 0.05 
0.4955089480781999 -0.48852868245556247 0.05 
-0.9150472329746027 0.08559917290881647 0.05 
0.0679835361779274 -0.442846604970188 0.05 
0.6979734625054393 0.1290625433436573 0.05 
-0.6087104782573762 -0.32429671111494063 0.05 
0.22806238644089005 -0.8452653245926955 0.05 
-0.026262875839729527 -0.08646912208910573 0.05 
0.8458172625295822 -0.1669693994122764 0.05 
0.18380856966293246 0.14244404203528027 0.05 
-0.6247746320404324 -0.6589233792123332 0.05 
-0.529360053077229 -0.5699030074787778 0.05 
0.7137815850705852 -0.6523442958210888 0.05 
0.8557256543501578 0.6640734094617525 0.05 


==> data/test4/inclusion_points_40_random_20_low.txt <==
xpos ypos radius 
-0.2710819546812021 -0.6323124231164898 0.05 
-0.0777545110963953 -0.3768029710360278 0.05 
-0.8755342089408402 0.09564600727397699 0.05 
-0.7752963147830751 -0.1046318615825258 0.05 
0.002071634478334361 0.43868093755774373 0.05 
-0.2042385277569816 -0.17535294256788736 0.05 
0.9422144208988955 0.07900952067913403 0.05 
0.4149584619874648 -0.7955745931485209 0.05 
-0.8372669991853293 -0.21853508941338207 0.05 
0.5595230350783073 0.09347036551881305 0.05 
0.15859873068725105 -0.1170376375617237 0.05 
0.43756965656496927 0.7720058266668529 0.05 
-0.47134896122827763 -0.920217858160409 0.05 
-0.1302823095261867 -0.7443475774885794 0.05 
-0.9346114087822788 -0.9467653621887895 0.05 
0.6073778914154554 0.263829610025338 0.05 
-0.028370861627464272 0.9150173674035617 0.05 
0.4867626479120909 0.3862667697521093 0.05 
-0.8904123987784268 0.272233428051473 0.05 
0.46249448138244487 -0.44732684111395693 0.05 
0.6378008542236299 0.6483107699772047 0.05 
-0.8038460987419809 0.43670124825667067 0.05 
-0.8261914648487428 -0.5649778892517167 0.05 
-0.5143105138143877 0.8146216380500099 0.05 
-0.42969610879043707 -0.5385641518493756 0.05 
0.871356608822098 -0.7865634927945067 0.05 
-0.7240793766086773 -0.3894289669447074 0.05 
-0.5058802181546572 -0.2372587744103759 0.05 
0.15829326969556623 0.29699127715222107 0.05 
0.4262971923882132 -0.17027644033480915 0.05 
0.7702580288303008 0.6722612724885432 0.05 
0.8094593640254214 -0.26060989834588244 0.05 
-0.6674384356305719 -0.8950211763002794 0.05 
0.7397945452642677 0.48669226199039717 0.05 
0.305449223321958 -0.1880727059407462 0.05 
-0.6196850848335433 -0.673664705106845 0.05 
0.6513492304004797 -0.15096861648933146 0.05 
-0.7766993965421068 0.768080768378813 0.05 
0.5092190303284873 0.6451442487944304 0.05 
0.8285845479672801 -0.3633806687783535 0.05 


==> data/test4/inclusion_points_61_random_compressed.txt <==
xpos ypos radius
-0.4285714285714286 -0.4285714285714286 0.05 
-0.4285714285714286 -0.2857142857142857 0.05 
-0.4285714285714286 -0.14285714285714288 0.05 
-0.4285714285714286 -2.7755575615628914e-17 0.05 
-0.4285714285714286 0.1428571428571428 0.05 
-0.4285714285714286 0.28571428571428564 0.05 
-0.4285714285714286 0.42857142857142855 0.05 
-0.2857142857142857 -0.4285714285714286 0.05 
-0.2857142857142857 -0.2857142857142857 0.05 
-0.2857142857142857 -0.14285714285714288 0.05 
-0.2857142857142857 -2.7755575615628914e-17 0.05 
-0.2857142857142857 0.1428571428571428 0.05 
-0.2857142857142857 0.28571428571428564 0.05 
-0.2857142857142857 0.42857142857142855 0.05 
-0.14285714285714288 -0.4285714285714286 0.05 
-0.14285714285714288 -0.2857142857142857 0.05 
-0.14285714285714288 -0.14285714285714288 0.05 
-0.14285714285714288 -2.7755575615628914e-17 0.05 
-0.14285714285714288 0.1428571428571428 0.05 
-0.14285714285714288 0.28571428571428564 0.05 
-0.14285714285714288 0.42857142857142855 0.05 
-2.7755575615628914e-17 -0.4285714285714286 0.05 
-2.7755575615628914e-17 -0.2857142857142857 0.05 
-2.7755575615628914e-17 -0.14285714285714288 0.05 
-2.7755575615628914e-17 -2.7755575615628914e-17 0.05 
-2.7755575615628914e-17 0.1428571428571428 0.05 
-2.7755575615628914e-17 0.28571428571428564 0.05 
-2.7755575615628914e-17 0.42857142857142855 0.05 
0.1428571428571428 -0.4285714285714286 0.05 
0.1428571428571428 -0.2857142857142857 0.05 
0.1428571428571428 -0.14285714285714288 0.05 
0.1428571428571428 -2.7755575615628914e-17 0.05 
0.1428571428571428 0.1428571428571428 0.05 
0.1428571428571428 0.28571428571428564 0.05 
0.1428571428571428 0.42857142857142855 0.05 
0.28571428571428564 -0.4285714285714286 0.05 
0.28571428571428564 -0.2857142857142857 0.05 
0.28571428571428564 -0.14285714285714288 0.05 
0.28571428571428564 -2.7755575615628914e-17 0.05 
0.28571428571428564 0.1428571428571428 0.05 
0.28571428571428564 0.28571428571428564 0.05 
0.28571428571428564 0.42857142857142855 0.05 
0.42857142857142855 -0.4285714285714286 0.05 
0.42857142857142855 -0.2857142857142857 0.05 
0.42857142857142855 -0.14285714285714288 0.05 
0.42857142857142855 -2.7755575615628914e-17 0.05 
0.42857142857142855 0.1428571428571428 0.05 
0.42857142857142855 0.28571428571428564 0.05 
0.42857142857142855 0.42857142857142855 0.05 
-0.75 -0.75 0.05 
-0.75 -0.25 0.05 
-0.75 0.25 0.05 
-0.75 0.75 0.05 
0.75 -0.75 0.05 
0.75 -0.25 0.05 
0.75 0.25 0.05 
0.75 0.75 0.05 
-0.25 -0.75 0.05 
0.25 -0.75 0.05 
-0.25 0.75 0.05 
0.25 0.75 0.05 


==> data/test4/inclusion_points_93_random_compressed.txt <==
xpos ypos radius
-0.4444444444444444 -0.4444444444444444 0.05 
-0.4444444444444444 -0.33333333333333337 0.05 
-0.4444444444444444 -0.22222222222222224 0.05 
-0.4444444444444444 -0.11111111111111113 0.05 
-0.4444444444444444 0.0 0.05 
-0.4444444444444444 0.1111111111111111 0.05 
-0.4444444444444444 0.22222222222222215 0.05 
-0.4444444444444444 0.33333333333333326 0.05 
-0.4444444444444444 0.4444444444444444 0.05 
-0.33333333333333337 -0.4444444444444444 0.05 
-0.33333333333333337 -0.33333333333333337 0.05 
-0.33333333333333337 -0.22222222222222224 0.05 
-0.33333333333333337 -0.11111111111111113 0.05 
-0.33333333333333337 0.0 0.05 
-0.33333333333333337 0.1111111111111111 0.05 
-0.33333333333333337 0.22222222222222215 0.05 
-0.33333333333333337 0.33333333333333326 0.05 
-0.33333333333333337 0.4444444444444444 0.05 
-0.22222222222222224 -0.4444444444444444 0.05 
-0.22222222222222224 -0.33333333333333337 0.05 
-0.22222222222222224 -0.22222222222222224 0.05 
-0.22222222222222224 -0.11111111111111113 0.05 
-0.22222222222222224 0.0 0.05 
-0.22222222222222224 0.1111111111111111 0.05 
-0.22222222222222224 0.22222222222222215 0.05 
-0.22222222222222224 0.33333333333333326 0.05 
-0.22222222222222224 0.4444444444444444 0.05 
-0.11111111111111113 -0.4444444444444444 0.05 
-0.11111111111111113 -0.33333333333333337 0.05 
-0.11111111111111113 -0.22222222222222224 0.05 
-0.11111111111111113 -0.11111111111111113 0.05 
-0.11111111111111113 0.0 0.05 
-0.11111111111111113 0.1111111111111111 0.05 
-0.11111111111111113 0.22222222222222215 0.05 
-0.11111111111111113 0.33333333333333326 0.05 
-0.11111111111111113 0.4444444444444444 0.05 
0.0 -0.4444444444444444 0.05 
0.0 -0.33333333333333337 0.05 
0.0 -0.22222222222222224 0.05 
0.0 -0.11111111111111113 0.05 
0.0 0.0 0.05 
0.0 0.1111111111111111 0.05 
0.0 0.22222222222222215 0.05 
0.0 0.33333333333333326 0.05 
0.0 0.4444444444444444 0.05 
0.1111111111111111 -0.4444444444444444 0.05 
0.1111111111111111 -0.33333333333333337 0.05 
0.1111111111111111 -0.22222222222222224 0.05 
0.1111111111111111 -0.11111111111111113 0.05 
0.1111111111111111 0.0 0.05 
0.1111111111111111 0.1111111111111111 0.05 
0.1111111111111111 0.22222222222222215 0.05 
0.1111111111111111 0.33333333333333326 0.05 
0.1111111111111111 0.4444444444444444 0.05 
0.22222222222222215 -0.4444444444444444 0.05 
0.22222222222222215 -0.33333333333333337 0.05 
0.22222222222222215 -0.22222222222222224 0.05 
0.22222222222222215 -0.11111111111111113 0.05 
0.22222222222222215 0.0 0.05 
0.22222222222222215 0.1111111111111111 0.05 
0.22222222222222215 0.22222222222222215 0.05 
0.22222222222222215 0.33333333333333326 0.05 
0.22222222222222215 0.4444444444444444 0.05 
0.33333333333333326 -0.4444444444444444 0.05 
0.33333333333333326 -0.33333333333333337 0.05 
0.33333333333333326 -0.22222222222222224 0.05 
0.33333333333333326 -0.11111111111111113 0.05 
0.33333333333333326 0.0 0.05 
0.33333333333333326 0.1111111111111111 0.05 
0.33333333333333326 0.22222222222222215 0.05 
0.33333333333333326 0.33333333333333326 0.05 
0.33333333333333326 0.4444444444444444 0.05 
0.4444444444444444 -0.4444444444444444 0.05 
0.4444444444444444 -0.33333333333333337 0.05 
0.4444444444444444 -0.22222222222222224 0.05 
0.4444444444444444 -0.11111111111111113 0.05 
0.4444444444444444 0.0 0.05 
0.4444444444444444 0.1111111111111111 0.05 
0.4444444444444444 0.22222222222222215 0.05 
0.4444444444444444 0.33333333333333326 0.05 
0.4444444444444444 0.4444444444444444 0.05 
-0.75 -0.75 0.05 
-0.75 -0.25 0.05 
-0.75 0.25 0.05 
-0.75 0.75 0.05 
0.75 -0.75 0.05 
0.75 -0.25 0.05 
0.75 0.25 0.05 
0.75 0.75 0.05 
-0.25 -0.75 0.05 
0.25 -0.75 0.05 
-0.25 0.75 0.05 
0.25 0.75 0.05 

